Smart Contract Development from the Perspective of Developers: Topics and Issues Discussed on Social Media

Blockchain-based platforms are emerging as a transformative technology that can provide reliability, integrity, and auditability without trusted entities. One of the key features of these platforms is the trustworthy decentralized execution of general-purpose computation in the form of smart contracts, which are envisioned to have a wide range of applications. As a result, a rapidly growing and active community of smart-contract developers has emerged in recent years. A number of research efforts have investigated the technological challenges that these developers face, introducing a variety of tools, languages, and frameworks for smart-contract development, focusing on security. However, relatively little is known about the community itself, about the developers, and about the issues that they face and discuss. To address this gap, we study smart-contract developers and their discussions on two social media sites, Stack Exchange and Medium. We provide insight into the trends and key topics of these discussions, into the developers' interest in various security issues and security tools, and into the developers' technological background.

==> Data/AnswerCommentCount.csv <==
AnswerCount,PercentageAnswer,PercentageAnswerGeneral,PercentageComments,PercentageCommentsGeneral
0,18.159357628165534,66.06472376184517,59.575436429244824,46.61407116037905
1,57.254315529404124,19.584748793134274,15.35060628718182,16.826837117825853
2,18.217873281102694,8.439120328982657,10.20773056792692,12.891113892365457
3,4.495952667338513,3.38145896656535,5.5362309417769255,7.73064544966923
4,1.0825395793374728,1.3454317897371715,3.455674392900101,5.395136778115502
5,0.7934805096691833,1.187523314387934,5.885555327827119,10.554253389902815


==> Data/PostWithTime.csv <==
Months,All_Posts,All_Posts_SO
May-15,1,188450
 ,0,190640
 ,0,198270
 ,11,183910
 ,2,180370
 ,5,189060
 ,12,180720
 ,8,174940
Jan-16,281,183780
 ,351,191130
 ,353,204610
 ,355,199640
 ,428,192270
 ,495,187060
 ,394,179290
 ,351,184160
 ,212,173870
 ,371,177710
 ,319,177630
 ,263,164510
Jan-17,351,179290
 ,328,177680
 ,543,204340
 ,403,181220
 ,563,189190
 ,828,180890
 ,895,182440
 ,889,180200
 ,789,164830
 ,820,172810
 ,993,171870
 ,1012,147760
Jan-18,1320,163090
 ,1302,155750
 ,1291,176090
 ,1150,165350
 ,1244,170580
 ,950,157330
 ,923,162570
 ,1010,164030
 ,748,169730
 ,707,189450
 ,785,177990
 ,690,156610
Jan-19,820,177020
 ,717,173660
 ,656,192510
 ,593,184800
 ,554,182960
 ,553,164160
 ,559,183580
 ,501,181520
 ,435,165220
Oct-19,389,188820


==> Data/ProfileAgeComparison.csv <==
Years,PercentageSC,PercentageGU
$<$2013,2.41,12.21
2013,1.09,10.28
2014,1.05,10.77
2015,1.2,11.49
2016,9.43,13.91
2017,35.91,15.86
2018,37.12,15.13
2019,11.79,10.35


==> Data/ReputationComparison.csv <==
Reputation,PercentageSC,PercentageGU
$<$10,1.7633022408319379,1.8908632628295934
10-100,1.1454219389560167,1.1849153194586302
100-1000,1.394510984385803,0.7352696365447335
$>$1000,0.5100284429264603,0.1694012888294149


==> Data/Trend_with_AllPosts_JAVA_Python_JS.csv <==
Months,All_Posts,All_General_Posts_SO,Java_Posts_SO,Python_Posts_SO,JS_Posts_SO
May-15,1,188450,41436,12054,22357
 ,0,190640,41165,12659,22788
 ,0,198270,43378,13342,24187
 ,11,183910,39853,12144,22322
 ,2,180370,38998,11891,21608
 ,5,189060,41003,13496,22000
 ,12,180720,39744,13232,21454
 ,8,174940,38257,12592,21268
Jan-16,281,183780,39781,13429,22692
 ,351,191130,40995,14418,22655
 ,353,204610,44800,15504,24277
 ,355,199640,43775,15088,23641
 ,428,192270,40728,14482,23176
 ,495,187060,38686,14146,22336
 ,394,179290,37715,14140,22349
 ,351,184160,38536,14267,22843
 ,212,173870,35722,13589,20584
 ,371,177710,36432,14881,20602
 ,319,177630,36827,15635,20668
 ,263,164510,34325,14443,19948
Jan-17,351,179290,36759,15594,21564
 ,328,177680,36390,16375,21321
 ,543,204340,41702,19202,23856
 ,403,181220,37868,17486,21391
 ,563,189190,39450,18044,22539
 ,828,180890,36882,17993,21734
 ,895,182440,36480,18860,21769
 ,889,180200,35775,18395,21521
 ,789,164830,32383,17407,19135
 ,820,172810,34598,19079,20041
 ,993,171870,34316,18964,19544
 ,1012,147760,29622,16813,17125
Jan-18,1320,163090,31957,18160,19095
 ,1302,155750,29898,18216,17391
 ,1291,176090,33431,20286,19310
 ,1150,165350,32156,19128,18112
 ,1244,170580,32303,20054,18209
 ,950,157330,29737,19163,17353
 ,923,162570,30325,20472,17969
 ,1010,164030,30397,20659,18308
 ,748,169730,30857,20292,18106
 ,707,189450,34731,22965,19767
 ,785,177990,32488,23081,18459
 ,690,156610,28681,20347,16215
Jan-19,820,177020,31390,22212,18135
 ,717,173660,30946,22816,17864
 ,656,192510,34394,26190,19750
 ,593,184800,32311,26608,18558
 ,554,182960,32088,25492,18474
 ,553,164160,28781,23581,17018
 ,559,183580,32075,27156,18783
 ,501,181520,31697,26847,19096
 ,435,165220,28918,23057,17053
Oct-19,389,188820,32492,27669,18746


==> Data/Trends_vulnerability.csv <==
Months,Reentrancy_List,Sec_Vul
Jan-16,1,54
,0,42
,0,25
,0,29
,1,22
,12,61
,0,24
,2,20
,2,10
,0,19
,0,12
,0,15
Jan-17,0,15
,0,5
,2,21
,0,17
,1,17
,1,30
,5,38
,2,49
,5,34
,10,38
,4,45
,2,52
Jan-18,3,49
,6,64
,5,44
,1,49
,6,52
,4,43
,5,32
,6,43
,4,26
,0,17
,0,41
,2,19
Jan-19,3,18
,4,15
,2,15
,4,18
,4,19
,1,22
,0,13
,4,17
,1,18
,0,13
Nov-19,1,6


==> Data/medium_post_count.csv <==
month,count
Jan-15,1
,1
,3
,1
,1
,3
,6
,1
,5
,1
,2
,5
Jan-16,5
,7
,2
,12
,4
,19
,7
,10
,12
,11
,18
,12
Jan-17,22
,21
,23
,18
,43
,46
,49
,62
,84
,102
,125
,115
Jan-18,132
,166
,189
,220
,238
,236
,189
,239
,173
,174
,171
,125
Jan-19,157
,133
,132
,101
,134
,95
,131
,127
,106
Oct-19,85
,67
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
